TME-Box: Scalable In-Process Isolation through Intel TME-MK Memory Encryption

Efficient cloud computing relies on in-process isolation to optimize performance by running workloads within a single process. Without heavy-weight process isolation, memory safety errors pose a significant security threat by allowing an adversary to extract or corrupt the private data of other co-located tenants. Existing in-process isolation mechanisms are not suitable for modern cloud requirements, e.g., MPK's 16 protection domains are insufficient to isolate thousands of cloud workers per process. Consequently, cloud service providers have a strong need for lightweight in-process isolation on commodity x86 machines. This paper presents TME-Box, a novel isolation technique that enables fine-grained and scalable sandboxing on commodity x86 CPUs. By repurposing Intel TME-MK, which is intended for the encryption of virtual machines, TME-Box offers lightweight and efficient in-process isolation. TME-Box enforces that sandboxes use their designated encryption keys for memory interactions through compiler instrumentation. This cryptographic isolation enables fine-grained access control, from single cache lines to full pages, and supports flexible data relocation. In addition, the design of TME-Box allows the efficient isolation of up to 32K concurrent sandboxes. We present a performance-optimized TME-Box prototype, utilizing x86 segment-based addressing, that showcases geomean performance overheads of 5.2 % for data isolation and 9.7 % for code and data isolation, evaluated with the SPEC CPU2017 benchmark suite.

==> results/config_gs.csv <==
name;overhead;sterr;text shift
519.lbm\_r;2.41665196683719;0;0
538.imagick\_r;1.87617260787993;0;0
544.nab\_r;5.88972431077708;0;0
500.perlbench\_r;7.38831615120284;0;0
502.gcc\_r;2.63157894736833;0;0
505.mcf\_r;6.81399631675875;0;0
531.deepsjeng\_r;9.74930362116992;0;0
557.xz\_r;4.52572845629256;0;0
619.lbm\_s;2.15962441314555;0;0
638.imagick\_s;1.65205925696114;0;0
644.nab\_s;5.70236439499361;0;0
600.perlbench\_s;7.63473053892214;0;0
602.gcc\_s;4.58015267175572;0;0
605.mcf\_s;9.01840490797547;0;0
631.deepsjeng\_s;7.89177001127383;0;0
657.xz\_s;4.43894389438961;0;0
Geomean SPEC;5.24192722049941;0;0


==> results/config_gs_cfi.csv <==
name;overhead;sterr;text shift
519.lbm\_r;2.69888869289117;0;0
538.imagick\_r;3.06441525953715;0;0
544.nab\_r;6.01503759398496;0;0
500.perlbench\_r;14.1752577319588;0;0
502.gcc\_r;13.1578947368419;0;0
505.mcf\_r;7.98035604665433;0;0
531.deepsjeng\_r;20.5199628597958;0;0
557.xz\_r;8.61748295102288;0;0
619.lbm\_s;2.62910798122065;0;0
638.imagick\_s;1.60552237648336;0;0
644.nab\_s;6.06397774687094;0;0
600.perlbench\_s;15.5688622754488;0;0
602.gcc\_s;15.7251908396945;0;0
605.mcf\_s;14.5398773006135;0;0
631.deepsjeng\_s;18.0383314543403;0;0
657.xz\_s;7.75577557755793;0;0
Geomean SPEC;9.72749052458621;0;0


==> results/config_r15.csv <==
name;overhead;sterr;text shift
519.lbm\_r;1.65814076556712;0;0
538.imagick\_r;5.50343964978106;0;0
544.nab\_r;19.640179910045;0;0
500.perlbench\_r;20.2749140893472;0;0
502.gcc\_r;6.87606112054329;0;0
505.mcf\_r;15.1012891344383;0;0
531.deepsjeng\_r;19.3129062209841;0;0
557.xz\_r;13.639181649101;0;0
619.lbm\_s;0.845070422535211;0;0
638.imagick\_s;12.3710540603427;0;0
644.nab\_s;19.4158553546596;0;0
600.perlbench\_s;22.3053892215565;0;0
602.gcc\_s;10.1526717557251;0;0
605.mcf\_s;22.3926380368099;0;0
631.deepsjeng\_s;18.4892897406987;0;0
657.xz\_s;10.4950495049505;0;0
Geomean SPEC;13.4394534665909;0;0


==> results/config_r15_cfi.csv <==
name;overhead;sterr;text shift
519.lbm\_r;3.01640500970189;0;0
538.imagick\_r;6.50406504065046;0;0
544.nab\_r;20.0899550224887;0;0
500.perlbench\_r;26.1168384879724;0;0
502.gcc\_r;18.0814940577249;0;0
505.mcf\_r;17.9251074278698;0;0
531.deepsjeng\_r;32.1262766945217;0;0
557.xz\_r;16.1190328580284;0;0
619.lbm\_s;0.985915492957746;0;0
638.imagick\_s;7.78717133328148;0;0
644.nab\_s;19.7774687065369;0;0
600.perlbench\_s;29.6407185628742;0;0
602.gcc\_s;21.9083969465647;0;0
605.mcf\_s;27.3006134969326;0;0
631.deepsjeng\_s;28.6358511837652;0;0
657.xz\_s;14.0264026402639;0;0
Geomean SPEC;17.7505831474854;0;0


==> results/lmbench_plain.csv <==
"stride=512
0.00049 2.382
0.00098 1.250
0.00195 1.250
0.00293 1.250
0.00391 1.250
0.00586 1.250
0.00781 1.250
0.00977 1.250
0.01172 1.250
0.01367 1.250
0.01562 1.250
0.01758 1.250
0.01953 1.250
0.02148 1.250
0.02344 1.250
0.02539 1.250
0.02734 1.250
0.02930 1.250
0.03125 1.250
0.03516 1.250
0.03906 1.250
0.04297 1.250
0.04688 1.250
0.05078 4.000
0.05469 3.927
0.05859 3.910
0.06250 3.630
0.07031 3.850
0.07812 4.000
0.08594 3.637
0.09375 3.668
0.10156 4.001
0.10938 4.001
0.11719 4.001
0.12500 4.001
0.14062 4.001
0.15625 4.001
0.17188 4.001
0.18750 4.001
0.20312 4.001
0.21875 4.001
0.23438 4.001
0.25000 4.001
0.28125 4.001
0.31250 4.001
0.34375 4.001
0.37500 4.013
0.40625 4.124
0.43750 4.206
0.46875 4.216
0.50000 4.220
0.56250 4.220
0.62500 4.220
0.68750 4.220
0.75000 4.220
0.81250 4.220
0.87500 4.220
0.93750 4.220
1.00000 4.220
1.12500 4.220
1.25000 4.220
1.37500 4.220
1.50000 4.220
1.62500 4.220
1.75000 4.220
1.87500 4.295
2.00000 7.506
2.25000 12.015
2.50000 16.646
2.75000 20.504
3.00000 22.831
3.25000 23.064
3.50000 24.258
3.75000 24.667
4.00000 24.650
4.50000 24.655
5.00000 24.659
5.50000 24.669
6.00000 24.694
6.50000 24.707
7.00000 24.754
7.50000 24.773
8.00000 24.827
9.00000 24.910
10.00000 24.950
11.00000 24.945
12.00000 24.947
13.00000 24.951
14.00000 24.946
15.00000 25.092
16.00000 25.063
18.00000 25.078
20.00000 24.959
22.00000 24.960
24.00000 24.963
26.00000 24.990
28.00000 24.993
30.00000 24.996
32.00000 24.994
36.00000 24.991
40.00000 24.993
44.00000 24.992
48.00000 24.998
52.00000 24.992
56.00000 24.998
60.00000 24.996
64.00000 25.077
72.00000 26.141
80.00000 28.417
88.00000 33.035
96.00000 38.969
104.00000 43.507
112.00000 47.179
120.00000 50.316
128.00000 53.119
144.00000 57.499
160.00000 61.034
176.00000 63.811
192.00000 66.552
208.00000 68.965
224.00000 71.021
240.00000 72.431
256.00000 73.338
288.00000 74.975
320.00000 76.794
352.00000 78.012
384.00000 79.350
416.00000 80.296
448.00000 81.220
480.00000 81.914
512.00000 82.594
576.00000 83.636
640.00000 84.659
704.00000 85.388
768.00000 86.025
832.00000 86.580
896.00000 86.946
960.00000 87.395
1024.00000 87.720
1152.00000 88.322
1280.00000 88.724
1408.00000 89.055
1536.00000 89.369
1664.00000 89.613
1792.00000 89.832
1920.00000 89.969
2048.00000 90.126
2304.00000 90.297
2560.00000 90.442
2816.00000 90.554
3072.00000 90.660
3328.00000 90.669
3584.00000 90.746
3840.00000 90.803
4096.00000 90.864
4608.00000 90.924
5120.00000 90.987
5632.00000 91.076
6144.00000 91.238
6656.00000 91.212
7168.00000 91.216
7680.00000 91.217
8192.00000 91.253



==> results/lmbench_tmemk.csv <==
"stride=512
0.00049 2.383
0.00098 2.382
0.00195 1.271
0.00293 1.250
0.00391 1.250
0.00586 1.250
0.00781 1.250
0.00977 1.250
0.01172 1.250
0.01367 1.250
0.01562 1.250
0.01758 1.250
0.01953 1.250
0.02148 1.250
0.02344 1.250
0.02539 1.250
0.02734 1.250
0.02930 1.250
0.03125 1.250
0.03516 1.250
0.03906 1.250
0.04297 1.250
0.04688 1.250
0.05078 4.000
0.05469 3.679
0.05859 3.814
0.06250 3.566
0.07031 3.856
0.07812 3.996
0.08594 3.638
0.09375 3.668
0.10156 4.001
0.10938 4.001
0.11719 4.001
0.12500 4.001
0.14062 4.001
0.15625 4.001
0.17188 4.001
0.18750 4.001
0.20312 4.001
0.21875 4.001
0.23438 4.001
0.25000 4.001
0.28125 4.001
0.31250 4.001
0.34375 4.001
0.37500 4.014
0.40625 4.126
0.43750 4.210
0.46875 4.216
0.50000 4.219
0.56250 4.219
0.62500 4.220
0.68750 4.220
0.75000 4.220
0.81250 4.220
0.87500 4.220
0.93750 4.220
1.00000 4.220
1.12500 4.860
1.25000 4.601
1.37500 4.972
1.50000 5.675
1.62500 6.881
1.75000 8.314
1.87500 8.387
2.00000 11.281
2.25000 13.921
2.50000 16.684
2.75000 19.234
3.00000 21.154
3.25000 21.907
3.50000 23.163
3.75000 23.901
4.00000 24.099
4.50000 24.521
5.00000 24.636
5.50000 24.651
6.00000 24.677
6.50000 24.720
7.00000 24.754
7.50000 24.766
8.00000 24.806
9.00000 24.914
10.00000 24.944
11.00000 24.948
12.00000 24.956
13.00000 24.949
14.00000 24.952
15.00000 24.941
16.00000 24.967
18.00000 24.956
20.00000 24.958
22.00000 24.961
24.00000 24.959
26.00000 24.988
28.00000 24.989
30.00000 24.991
32.00000 24.991
36.00000 24.992
40.00000 25.005
44.00000 25.021
48.00000 25.214
52.00000 25.339
56.00000 25.439
60.00000 26.142
64.00000 27.028
72.00000 29.027
80.00000 32.237
88.00000 36.698
96.00000 41.434
104.00000 45.713
112.00000 49.289
120.00000 52.984
128.00000 55.849
144.00000 63.399
160.00000 65.445
176.00000 69.117
192.00000 70.840
208.00000 73.073
224.00000 75.101
240.00000 76.635
256.00000 77.976
288.00000 80.092
320.00000 81.839
352.00000 83.607
384.00000 84.828
416.00000 85.961
448.00000 86.870
480.00000 87.710
512.00000 88.401
576.00000 89.771
640.00000 90.574
704.00000 91.457
768.00000 92.383
832.00000 92.596
896.00000 93.270
960.00000 93.857
1024.00000 93.842
1152.00000 94.956
1280.00000 94.960
1408.00000 95.252
1536.00000 95.583
1664.00000 96.031
1792.00000 96.635
1920.00000 96.354
2048.00000 96.452
2304.00000 96.590
2560.00000 96.878
2816.00000 96.886
3072.00000 97.227
3328.00000 97.250
3584.00000 97.404
3840.00000 97.278
4096.00000 97.553
4608.00000 97.505
5120.00000 97.949
5632.00000 97.829
6144.00000 97.785
6656.00000 97.955
7168.00000 98.079
7680.00000 97.698
8192.00000 98.038



==> results/nginx_base.csv <==
name;overhead;sterr;text shift
1kB;1;0;0
8kB;1;0;0
32kB;1;0;0
128kB;1;0;0
256kB;1;0;0

==> results/nginx_gs_cfi.csv <==
name;overhead;sterr;text shift
1kB;0.916055873495432;0;0
8kB;0.92592927644952;0;0
32kB;0.931421993957058;0;0
128kB;0.963818039841968;0;0
256kB;0.981115842988857;0;0

==> results/nginx_r15_cfi.csv <==
name;overhead;sterr;text shift
1kB;0.912884190526925;0;0
8kB;0.923065034285498;0;0
32kB;0.928816749872633;0;0
128kB;0.959235345516709;0;0
256kB;0.980237863714563;0;0


